Bridging the Gap Between Multi-Step and One-Shot Trajectory Prediction via Self-Supervision

Accurate vehicle trajectory prediction is an unsolved problem in autonomous driving with various open research questions. State-of-the-art approaches regress trajectories either in a one-shot or step-wise manner. Although one-shot approaches are usually preferred for their simplicity, they relinquish powerful self-supervision schemes that can be constructed by chaining multiple time-steps. We address this issue by proposing a middle-ground where multiple trajectory segments are chained together. Our proposed Multi-Branch Self-Supervised Predictor receives additional training on new predictions starting at intermediate future segments. In addition, the model 'imagines' the latent context and 'predicts the past' while combining multi-modal trajectories in a tree-like manner. We deliberately keep aspects such as interaction and environment modeling simplistic and nevertheless achieve competitive results on the INTERACTION dataset. Furthermore, we investigate the sparsely explored uncertainty estimation of deterministic predictors. We find positive correlations between the prediction error and two proposed metrics, which might pave way for determining prediction confidence.

==> backup/backup.txt <==
Past data $D$ may consist, among other things, of past trajectories of the surrounding agents, arbitrary sensor data and information about perceived elements\footnote{E.g. bounding boxes of perceived surrounding vehicles.}.


 which is used to compensate for the deteriorated observability through the autoregressive formulation.
 
 
 
The neglection of the off-diagonal terms of the covariance matrix is justified in this work, by the argumentation, that the off-diagonal terms provide only information about the correlation between the uncertainties in the $x$- and $y$-direction, while all information, to rate the prediction as certain or uncertain is already contained in the diagonal terms.  
The trajectory modes are matched by their order, instead of distance, because the variance introduced by dropout is assumed to be in a ra


While All-Modes provides the soft theoretical upper-limit of other strategies due to the large amount of modes, it is computationally the most expensive and produces a high number of modes. 

